Near-Earth Supernovae in the Past 10 Myr: Implications for the Heliosphere

We summarize evidence that multiple supernovae exploded within 100 pc of Earth in the past few Myr. These events had dramatic effects on the heliosphere, compressing it to within ~20 au. We advocate for cross-disciplinary research of nearby supernovae, including on interstellar dust and cosmic rays. We urge for support of theory work, direct exploration, and study of extrasolar astrospheres.

==> ShortDescription.txt <==
Title (150 char max)
Near-Earth Supernovae in the Past 10 Myr: Implications for the Heliosphere

Description (400 char max)
We summarize evidence that multiple supernovae exploded within 100 pc of Earth in the past few Myr. These events had dramatic effects on the heliosphere, compressing it to within ~20 au. We advocate for cross-disciplinary research of nearby supernovae, including on interstellar dust and cosmic rays. We urge for support of theory work, direct exploration, and study of extrasolar astrospheres. (394: use this one)


We summarize evidence that multiple supernovae exploded within 100 pc of Earth within the past 10 Myr.  These events had dramatic effects on the heliosphere, which was compressed to within ~20 au.  We advocate cross-disciplinary research on nearby supernova impacts on the heliosphere, interstellar dust, and cosmic rays.   We urge support of investigation via theoretical work, direct exploration, and study of extrasolar astrospheres. (436)

We summarize evidence that multiple supernovae exploded within 100 pc of Earth over the past 10 Myr.  This had dramatic effects on the heliosphere, compressing it within 20 au.  We thus advocate cross-disciplinary research on nearby supernova impacts on the heliosphere, interstellar dust, and cosmic rays.  We urge support of theory work, direct exploration, and study of extrasolar astrospheres. (397)


